SUFFICIENT: A scan-specific unsupervised deep learning framework for high-resolution 3D isotropic fetal brain MRI reconstruction

High-quality 3D fetal brain MRI reconstruction from motion-corrupted 2D slices is crucial for clinical diagnosis. Reliable slice-to-volume registration (SVR)-based motion correction and super-resolution reconstruction (SRR) methods are essential. Deep learning (DL) has demonstrated potential in enhancing SVR and SRR when compared to conventional methods. However, it requires large-scale external training datasets, which are difficult to obtain for clinical fetal MRI. To address this issue, we propose an unsupervised iterative SVR-SRR framework for isotropic HR volume reconstruction. Specifically, SVR is formulated as a function mapping a 2D slice and a 3D target volume to a rigid transformation matrix, which aligns the slice to the underlying location in the target volume. The function is parameterized by a convolutional neural network, which is trained by minimizing the difference between the volume slicing at the predicted position and the input slice. In SRR, a decoding network embedded within a deep image prior framework is incorporated with a comprehensive image degradation model to produce the high-resolution (HR) volume. The deep image prior framework offers a local consistency prior to guide the reconstruction of HR volumes. By performing a forward degradation model, the HR volume is optimized by minimizing loss between predicted slices and the observed slices. Comprehensive experiments conducted on large-magnitude motion-corrupted simulation data and clinical data demonstrate the superior performance of the proposed framework over state-of-the-art fetal brain reconstruction frameworks.

==> 11/ref.txt <==
@article{
   author = {Wada, Akihiko and Saito, Yuya and Irie, Ryusuke and Kamagata, Koji and Maekawa, Tomoko and Fujita, Shohei and Hagiwara, Akifumi and Kumamaru, Kanako and Suzuki, Michimasa and Nakanishi, Atsushi},
   title = {Convolutional Neural Networks for Estimation of Myelin Maturation in Infant Brain},
   journal = {arXiv preprint arXiv:1909.03986},
   year = {2019},
   type = {Journal Article}
}

@article{
   author = {Ho, A. E. P. and Hutter, J. and Jackson, L. H. and Seed, P. T. and McCabe, L. and Al-Adnani, M. and Marnerides, A. and George, S. and Story, L. and Hajnal, J. V. and Rutherford, M. A. and Chappell, L. C.},
   title = {T2* Placental Magnetic Resonance Imaging in Preterm Preeclampsia: An Observational Cohort Study},
   journal = {Hypertension},
   volume = {75},
   number = {6},
   pages = {1523-1531},
   note = {1524-4563
Ho, Alison E P
Hutter, Jana
Jackson, Laurence H
Seed, Paul T
Mccabe, Laura
Al-Adnani, Mudher
Marnerides, Andreas
George, Simi
Story, Lisa
Hajnal, Joseph V
Rutherford, Mary A
Chappell, Lucy C
RP-2014-05-019/DH_/Department of Health/United Kingdom
U01 HD087202/HD/NICHD NIH HHS/United States
WT 203148/Z/16/Z/WT_/Wellcome Trust/United Kingdom
201374/WT_/Wellcome Trust/United Kingdom
Journal Article
Observational Study
Research Support, N.I.H., Extramural
Research Support, Non-U.S. Gov't
United States
Hypertension. 2020 Jun;75(6):1523-1531. doi: 10.1161/HYPERTENSIONAHA.120.14701. Epub 2020 Apr 27.},
   abstract = {Placental dysfunction underlies the cause of pregnancies complicated by preeclampsia. The use of placental magnetic resonance imaging to provide an insight into the pathophysiology of preeclampsia and thus assess its potential use to inform prognosis and clinical management was explored. In this prospective observational cohort study, 14 women with preterm preeclampsia and 48 gestation-matched controls using 3-Tesla magnetic resonance imaging at median of 31.6 weeks (interquartile range [IQR], 28.6-34.6) and 32.2 weeks (IQR, 28.6-33.8), respectively, were imaged. The acquired data included T2-weighted images and T2* maps of the placenta, the latter an indicative measure of placental oxygenation. Placentae in women with preeclampsia demonstrated advanced lobulation, varied lobule sizes, high granularity, and substantial areas of low-signal intensity on T2-weighted imaging, with reduced entire placental mean T2* values for gestational age (2 sample t test, t=7.49) correlating with a reduction in maternal PlGF (placental growth factor) concentrations (Spearman rank correlation coefficient 0.76) and increased lacunarity values (t=3.26). Median mean T2* reduced from 67 ms (IQR, 54-73) at 26.0 to 29.8 weeks' gestation to 38 ms (IQR, 28-40) at 34.0 to 37.9 weeks' gestation in the control group. In women with preeclampsia, median T2* was 23 ms (IQR, 20-23) at 26.0 to 29.8 weeks' gestation and remained low (22 ms [IQR, 20-26] at 34.0-37.8 weeks' gestation). Histological features of maternal vascular malperfusion were only found in placentae from women with preeclampsia. Placental volume did not differ between the control group and women with preeclampsia. Placental magnetic resonance imaging allows both objective quantification of placental function in vivo and elucidation of the complex mechanisms underlying preeclampsia development.},
   keywords = {Adult
Cohort Studies
Female
Gestational Age
Humans
Magnetic Resonance Angiography/methods
Organ Size
Oxygen Consumption
*Placenta/diagnostic imaging/metabolism/pathology/physiopathology
Placenta Growth Factor/blood
Placental Function Tests
*Placental Insufficiency/diagnosis/metabolism/physiopathology
*Pre-Eclampsia/diagnosis/physiopathology/therapy
Pregnancy
Pregnancy Trimesters
Reproducibility of Results
United Kingdom
magnetic resonance imaging
placenta
preeclampsia},
   ISSN = {0194-911X (Print)
0194-911x},
   DOI = {10.1161/hypertensionaha.120.14701},
   year = {2020},
   type = {Journal Article}
}

@article{
   author = {Hansen, D. N. and Sinding, M. and Petersen, A. and Christiansen, O. B. and Uldbjerg, N. and Peters, D. A. and Frøkjær, J. B. and Sørensen, A.},
   title = {T2*-weighted placental magnetic resonance imaging: a biomarker of placental dysfunction in small-for-gestational-age pregnancies},
   journal = {Am J Obstet Gynecol MFM},
   volume = {4},
   number = {3},
   pages = {100578},
   note = {2589-9333
Hansen, Ditte N
Sinding, Marianne
Petersen, Astrid
Christiansen, Ole B
Uldbjerg, Niels
Peters, David A
Frøkjær, Jens B
Sørensen, Anne
Journal Article
Research Support, Non-U.S. Gov't
United States
Am J Obstet Gynecol MFM. 2022 May;4(3):100578. doi: 10.1016/j.ajogmf.2022.100578. Epub 2022 Jan 31.},
   abstract = {BACKGROUND: The antenatal identification of placental dysfunction in small-for-gestational-age fetuses with normal fetal Doppler flows remains an obstetrical challenge. In a significant fraction of such pregnancies, placental dysfunction is revealed by clinical manifestations such as preeclampsia, preterm delivery, or severe small-for-gestational-age at birth or by abnormal findings in the postnatal placental histologic examination. Therefore, new methods to identify placental function directly in pregnancy at the time of small-for-gestational-age diagnosis is highly needed. T2*-weighted placental magnetic resonance imaging is sensitive to changes in placental morphology and oxygenation and is thereby related to placental function. Previous studies have demonstrated that pregnancies complicated by low birthweight and preeclampsia are characterized by low placental T2* values. However, the specific performance of placental T2* in the prediction of placenta-related outcomes in small-for-gestational-age pregnancies with normal fetal Doppler flows remains to be explored. OBJECTIVE: In small-for-gestational-age pregnancies with normal fetal Doppler flows, we aimed to evaluate T2*-weighted placental magnetic resonance imaging as an antenatal biomarker of placental dysfunction. In addition, we aimed to investigate the correlation between placental T2* and Doppler flow measurements of fetal and uterine arteries at the time of magnetic resonance imaging. STUDY DESIGN: In this prospective cohort study, the inclusion criterion was suspected small-for-gestational-age (ultrasound estimated fetal weight Z-score ≤-2.0 [2.3rd centile]) with normal fetal Doppler flows (middle cerebral artery pulsatility index Z-score > -2.0 and umbilical artery pulsatility index Z-score <2.0). The T2*-weighted placental magnetic resonance imaging scan was performed at inclusion in a 1.5 T system. The outcomes was placental dysfunction at birth defined by low birthweight (Z-score ≤-2.0), preeclampsia, preterm delivery (gestational age<37 weeks), or abnormal placental histologic examination such as placental vascular malperfusion according to the Amsterdam Consensus Statement. RESULTS: We included 92 pregnancies at 26+5 to 39+6 weeks gestation. The median time interval between the magnetic resonance imaging scan and birth was 4.6 weeks (interquartile range, 2.7-7.8 weeks). At birth, 55% (51/92) of pregnancies revealed at least 1 sign of placental dysfunction; 49% (40/81) had abnormal placental histologic examination, 29% (27/92) were born with low birthweight, 13% (12/92) were delivered preterm, and 7% (6/92) had preeclampsia. When adjusted for gestational age at magnetic resonance imaging, the placental T2* Z-score was a significant predictor of abnormal placental histologic examination (area under the curve, 0.73; P=.001), small-for-gestational-age at birth (area under the curve, 0.63; P=.030), preeclampsia (area under the curve, 0.88; P=.005), and preterm delivery (area under the curve, 0.81; P=.001). The placental T2* was reduced in pregnancies with a combination of clinical manifestations and abnormal placental histologic examination (T2* Z-score=-1.52±1.35 [mean±standard deviation]; P=.0001) and in clinically uneventful pregnancies with abnormal placental histologic examination (T2* Z-score=-0.79±0.97; P=.045). At the time of magnetic resonance imaging, the placental T2* Z-score showed a significant linear correlation with the uterine artery pulsatility index Z-scores (r=-0.24; P=.016) and the middle cerebral artery pulsatility index Z-scores (r=0.29; P=.017) but not with the umbilical artery pulsatility index Z-scores (r=0.18; P=.17) and the cerebroplacental ratio (r=0.03; P=.77). CONCLUSION: This study indicates that placental dysfunction is frequent in small-for-gestational-age fetuses with normal fetal Doppler flows. In this cohort, T2*-weighted placental magnetic resonance imaging is a sensitive biomarker of placental dysfunction regardless of the clinical manifestations. This finding supports a paradigm shift in the conception of placental dysfunction that may cover a wide spectrum of clinical and subclinical manifestations.},
   keywords = {Biomarkers
Birth Weight
Female
Fetal Growth Retardation/diagnostic imaging
Humans
Infant
Infant, Newborn
Magnetic Resonance Imaging
Magnetic Resonance Spectroscopy
Placenta/diagnostic imaging/pathology
*Placenta Diseases/diagnostic imaging/pathology
*Pre-Eclampsia/diagnostic imaging
Pregnancy
*Premature Birth
Prospective Studies
Pulsatile Flow
Doppler flow
T2* relaxation
histologic examination
placenta
placental
placental dysfunction
preterm delivery
transverse relaxation
vascular malperfusion},
   ISSN = {2589-9333},
   DOI = {10.1016/j.ajogmf.2022.100578},
   year = {2022},
   type = {Journal Article}
}

@article{
   author = {Baadsgaard, Kirstine and Hansen, Ditte N. and Peters, David A. and Frøkjær, Jens B. and Sinding, Marianne and Sørensen, Anne},
   title = {T2* weighted fetal MRI and the correlation with placental dysfunction},
   journal = {Placenta},
   volume = {131},
   pages = {90-97},
   abstract = {Introduction Transverse relaxation time (T2*) is related to tissue oxygenation and morphology. We aimed to describe T2* weighted MRI in selected fetal organs in normal pregnancies, and to investigate the correlation between fetal organ T2* and placental T2*, birthweight (BW) deviation, and redistribution of fetal blood flow. Methods T2*-weighted MRI was performed in 126 singleton pregnancies between 23+6- and 41+3-weeks’ gestation. The T2* value was obtained from the placenta and fetal organs (brain, lungs, heart, liver, kidneys, and spleen). In normal BW pregnancies (BW > 10th centile), the correlation between the T2* value and gestational age (GA) at MRI was estimated by linear regression. The correlation between fetal organ Z-score and BW group was demonstrated by boxplots and investigated by analysis of variance (ANOVA) for each organ. Results In normal BW pregnancies fetal organ T2* was negatively correlated with GA. We found a significant correlation between BW group and fetal organ T2* z-score in the fetal heart, kidney, lung and spleen. A positive linear correlation was demonstrated between fetal organ T2* and outcomes related to placental function such as BW deviation and placenta T2* in all investigated fetal organs except for the fetal liver. In the fetal heart, kidneys, and spleen the T2* value showed a significant correlation with fetal redistribution of blood flow (Middle cerebral artery Pulsatility Index) before delivery. Discussion Fetal T2* is correlated with BW, placental function, and redistribution of fetal blood flow, suggesting that fetal organ T2* reflects fetal oxygenation and morphological changes related to placental dysfunction.},
   keywords = {Fetal growth restriction
Fetal oxygenation
Low birth weight
Magnetic resonance imaging
Transverse relaxation
T2*},
   ISSN = {0143-4004},
   DOI = {https://doi.org/10.1016/j.placenta.2022.12.002},
   url = {https://www.sciencedirect.com/science/article/pii/S0143400422004775},
   year = {2023},
   type = {Journal Article}
}

@article{
   author = {Shin, Soo Hyun and Moazamian, Dina and Suprana, Arya and Zeng, Chun and Athertya, Jiyo S. and Carl, Michael and Ma, Yajun and Jang, Hyungseok and Du, Jiang},
   title = {Yet more evidence that non-aqueous myelin lipids can be directly imaged with ultrashort echo time (UTE) MRI on a clinical 3T scanner: a lyophilized red blood cell membrane lipid study},
   journal = {NeuroImage},
   volume = {296},
   pages = {120666},
   DOI = {10.1016/J.NEUROIMAGE.2024.120666},
   url = {https://doi.org/10.1016/j.neuroimage.2024.120666},
   year = {2024},
   type = {Journal Article}
}

@article{
   author = {Verdera, Jordina Aviles and Silva, Sara Neves and Tomi-Tricot, Raphael and Hall, Megan and Story, Lisa and Malik, Shaihan J and Hajnal, Joseph V and Rutherford, Mary A and Hutter, Jana},
   title = {Real-time fetAl brain and placental T2* mapping at 0.55 T low-field MRI (RAT)},
   journal = {arXiv preprint arXiv:2409.16878},
   year = {2024},
   type = {Journal Article}
}

@article{
   author = {Mao Yajing, Shao Feixue, Hua Xiaolin},
   title = {Application of quantitative magnetic resonance imaging in assessing human placenta and fetal multi-organ oxygenation},
   journal = {Chinese Journal of Perinatal Medicine},
   volume = {28(4)},
   pages = {339-343},
   DOI = {10.3760/cma.j.cn113903-20240815-00570},
   year = {2025},
   type = {Journal Article}
}


